Probabilistic Verification for Reliability of a Two-by-Two Network-on-Chip System

Modern network-on-chip (NoC) systems face reliability issues due to process and environmental variations. The power supply noise (PSN) in the power delivery network of a NoC plays a key role in determining reliability. PSN leads to voltage droop, which can cause timing errors in the NoC. This paper makes a novel contribution towards formally analyzing PSN in NoC systems. We present a probabilistic model checking approach to observe the PSN in a generic 2x2 mesh NoC with a uniform random traffic load. Key features of PSN are measured at the behavioral level. To tackle state explosion, we apply incremental abstraction techniques, including a novel probabilistic choice abstraction, based on observations of NoC behavior. The Modest Toolset is used for probabilistic modeling and verification. Results are obtained for several flit injection patterns to reveal their impacts on PSN. Our analysis finds an optimal flit pattern generation with zero probability of PSN events and suggests spreading flits rather than releasing them in consecutive cycles in order to minimize PSN.

==> ArXiv'21_ProbVerif2x2NoC_new/behavior.tikz <==
\scalebox{1}{
\begin{tikzpicture}[
    >=stealth,
    auto]
    
    \node[] (Priority Label) at (-5, 0.25) {localPriority, nsPriority};
    
    \node[circle, draw=black] (circle0) at (0,0.75) {};
    \node[diamond, draw=black] (if1) at (0,0) {};
    
        \node[diamond, draw=black] (if2) at (1,-0.75) {};
            \node[draw=black,text width = 1.5cm] (end1) at (0,-1.6) {local$\rightarrow$ns ns$\rightarrow$local};
            \node[circle, draw=black] (circle1) at (0,-2.4) {};
            \node[draw=black,text width = 1.5cm] (end2) at (2,-1.6) {local$\rightarrow$ew ns$\rightarrow$local};
            \node[circle, draw=black] (circle2) at (2,-2.4) {};
        
            \node[diamond, draw=black] (palt1) at (1.,-3) {};
                \node[draw=black,text width = 1.5cm] (end3) at (0,-3.75) {local$\rightarrow$ns ns$\rightarrow$local};
                \node[circle, draw=black] (circle3) at (0,-4.55) {};
                \node[draw=black,text width = 1.5cm] (end4) at (2,-3.75) {local$\rightarrow$ew ns$\rightarrow$local};
                \node[circle, draw=black] (circle4) at (2,-4.55) {};
                
        \node[diamond, draw=black] (if3) at (-7.5,-1.25) {1};
            \node[diamond, draw=black] (if7) at (-8.1, -2) {};
                \node[draw=black,text width = 1.5cm] (end5) at (-8.5,-3) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$ns};
                \node[circle, draw=black] (circle5) at (-8.5,-4) {};
                \node[diamond, draw=black] (palt2) at (-7.5, -6.75) {};
                    \node[draw=black,text width = 1.5cm] (end6) at (-8.5,-7.75) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$local};
                    \node[circle, draw=black] (circle6) at (-8.5,-8.75) {};
                    \node[draw=black,text width = 1.5cm] (end7) at (-6.5,-7.75) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$ns};
                    \node[circle, draw=black] (circle7) at (-6.5,-8.75) {};
            \node[diamond, draw=black] (if8) at (-5, -1.75) {};
                \node[diamond, draw=black] (if9) at (-6, -2.25) {};
                    \node[draw=black,text width = 1.5cm] (end8) at (-6.5,-3.4) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$ns RNoise++};
                    \node[circle, draw=black] (circle8) at (-6.5,-4.65) {};
                    \node[diamond, draw=black] (palt3) at (-5, -5) {};
                        \node[draw=black,text width = 1.5cm] (end9) at (-5.9,-5.9) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$local};
                        \node[circle, draw=black] (circle9) at (-5.9,-6.9) {};
                        \node[draw=black,text width = 1.5cm] (end10) at (-4.1,-6.1) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$ns RNoise++};
                        \node[circle, draw=black] (circle10) at (-4.1,-7.35) {};
                \node[diamond, draw=black] (if10) at (-2, -2.25) {};
                    \node[diamond, draw=black] (palt4) at (-3.075, -2.7) {};
                        \node[draw=black,text width = 1.5cm] (end11) at (-4,-3.7) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$ns};
                        \node[circle, draw=black] (circle11) at (-4,-4.7) {};
                        \node[draw=black,text width = 1.5cm] (end12) at (-2.15,-3.75) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$ns RNoise++};
                        \node[circle, draw=black] (circle12) at (-2.15,-4.95) {};
                    \node[diamond, draw=black] (palt5) at(-0.9,-5.2) {};
                        \node[draw=black,text width = 1.5cm] (end13) at (-2.75,-7.7) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$local};
                        \node[circle, draw=black] (circle13) at (-2.75,-8.7) {};
                        \node[draw=black,text width = 1.5cm] (end14) at (-1.5,-6.3) {local$\rightarrow$ns ns$\rightarrow$local ew$\rightarrow$ns};
                        \node[circle, draw=black] (circle14) at (-1.5,-7.3) {};
                        \node[draw=black,text width = 1.5cm] (end15) at (0,-7.7) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$local};
                        \node[circle, draw=black] (circle15) at (0,-8.7) {};
                        \node[draw=black,text width = 1.5cm] (end16) at (1.5,-6.15) {local$\rightarrow$ew ns$\rightarrow$local ew$\rightarrow$ns RNoise++};
                        \node[circle, draw=black] (circle16) at (1.5,-7.45) {};
        
        \node[diamond, draw=black] (if4) at (-6,-0.75) {2};
        \node[diamond, draw=black] (if5) at (-4,-0.75) {3};
        \node[diamond, draw=black] (if6) at (-2,-0.75) {4};
        
    
    \draw[->] (circle0) -- (if1);
    \draw[->] (if1) -| node[above]{ewLen = 0} (if2);
    
        \draw[->] (if2) -| node[above, xshift = 0.2cm]{localLns} (end1);
            \draw[->] (end1) -- (circle1);
        \draw[->] (if2) -| node[above, xshift = -0.15cm]{localLew} (end2);
            \draw[->] (end2) -- (circle2);
        
        \draw[->] (if2) -- node[right, yshift = 0.9cm]{else} (palt1);
        \draw[->] (palt1) -| node[above, xshift = 0.5cm]{1/3} (end3);
            \draw[->] (end3) -- (circle3);
        \draw[->] (palt1) -| node[above, xshift = -0.55cm]{2/3} (end4);
            \draw[->] (end4) -- (circle4);
        
    \draw[->] (if1) -| node[left, yshift = -0.25cm]{TT} (if3);
        \draw[->] (if3) -| node[above, xshift = -0.35cm]{localLns} (if7);
            \draw[->] (if7) -| node[above, xshift = -0.25cm]{ewLns} (end5);
            \draw[->] (end5) -- (circle5);
            \draw[->] (if7) -| node[above, xshift = -0.15cm]{else} (palt2);
                \draw[->] (palt2) -| node[above, xshift = 0.55cm]{1/2} (end6);
                    \draw[->] (end6) -- (circle6);
                \draw[->] (palt2) -| node[above, xshift = -0.6cm]{1/2} (end7);
                    \draw[->] (end7) -- (circle7);
        \draw[->] (if3) -| node[above, xshift = -1.85cm]{else} (if8);
            \draw[->] (if8) -| node[above, xshift = 0.2cm]{localLew} (if9);
                \draw[->] (if9) -| node[above, xshift = -0.15cm]{ewLns} (end8);
                    \draw[->] (end8) -- (circle8);
                \draw[->] (if9) -| node[above, xshift = -0.5cm]{else} (palt3);
                    \draw[->] (palt3) -| node[above, xshift = 0.45cm]{1/2} (end9);
                        \draw[->] (end9) -- (circle9);
                    \draw[->] (palt3) -| node[above, xshift = -0.5cm]{1/2} (end10);
                        \draw[->] (end10) -- (circle10);
            \draw[->] (if8) -| node[above, xshift = -2.5cm]{else} (if10);
                \draw[->] (if10) -| node[above, xshift = 0.4cm]{ewLns} (palt4);
                    \draw[->] (palt4) -| node[above, xshift = 0.5cm, yshift = -0.05cm]{1/3} (end11);
                        \draw[->] (end11) -- (circle11);
                    \draw[->] (palt4) -| node[above, xshift = -0.5cm, yshift = -0.05cm
                    ]{2/3} (end12);
                        \draw[->] (end12) -- (circle12);
                \draw[->] (if10) -| node[above, xshift = -0.6cm]{else} (palt5);
                    \draw[->] (palt5) -| node[above]{1/6} (end13);
                        \draw[->] (end13) -- (circle13);
                    \draw[->] (palt5) -| node[above]{1/6} (end14);
                        \draw[->] (end14) -- (circle14);
                    \draw[->] (palt5) -| node[above]{1/3} (end15);
                        \draw[->] (end15) -- (circle15);
                    \draw[->] (palt5) -| node[above]{1/3} (end16);
                        \draw[->] (end16) -- (circle16);
    
    \draw[->] (if1) -| node[left, yshift = -0.25cm]{FF} (if4);
    \draw[->] (if1) -| node[left, yshift = -0.25cm]{FT} (if5);
    \draw[->] (if1) -| node[left, yshift = -0.25cm]{TF} (if6);
        
    
    
    
    \end{tikzpicture}
}
\scalebox{0.7}{
    \begin{tikzpicture}[
    >=stealth,
    auto]
    
    \node[diamond, draw=black] (2if) at (0,-0.25) {2};
    
        \node[diamond, draw=black] (if1) at (-3, -.75) {};
            \node[draw=black, text width = 1.5cm] (end1) at (-5, -1.5) {ew$\rightarrow$local local$\rightarrow$ns ns$\rightarrow$local};
                \node[circle, draw=black] (circle1) at (-5, -2.5) {};
            \node[draw=black, text width = 1.5cm] (end2) at (-1, -1.5) {ew$\rightarrow$ns local$\rightarrow$ns ns$\rightarrow$local};
                \node[circle, draw=black] (circle2) at(-1, -2.5) {};
                
            \node[diamond, draw=black] (p1) at (-3, -2) {};
                \node[draw=black, text width = 1.5cm] (end3) at (-3.95, -3) {ew$\rightarrow$local local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle3) at(-3.95, -4) {};
                \node[draw=black, text width = 1.5cm] (end4) at (-2.05, -3) {ew$\rightarrow$ns local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle4) at(-2.05, -4) {};
                    
                    
        \node[diamond, draw=black] (if2) at (3, -.75) {};
            \node[draw=black, text width = 1.5cm] (end5) at (1, -1.5) {ew$\rightarrow$local local$\rightarrow$ew ns$\rightarrow$local};
                \node[circle, draw=black] (circle5) at (1, -2.5) {};
            \node[draw=black, text width = 1.5cm] (end6) at (5, -1.65) {ew$\rightarrow$ns local$\rightarrow$ew ns$\rightarrow$local RNoise++};
                \node[circle, draw=black] (circle6) at(5, -2.75) {};
                
            \node[diamond, draw=black] (p2) at (3, -2) {};
                \node[draw=black, text width = 1.5cm] (end7) at (2.05, -3)
                {ew$\rightarrow$local local$\rightarrow$ew ns$\rightarrow$local};
                    \node[circle, draw=black] (circle7) at(2.05, -4) {};
                \node[draw=black, text width = 1.5cm] (end8) at (3.95, -3.3) {ew$\rightarrow$ns local$\rightarrow$ew ns$\rightarrow$local RNoise++};
                    \node[circle, draw=black] (circle8) at(3.95, -4.475) {};
                    
        \node[diamond, draw=black] (if3) at (0, -4.25) {};
        
            \node[diamond, draw=black] (p3) at (-3, -4.85) {};
                \node[draw=black, text width = 1.5cm] (end9) at (-4.25, -5.75) {ew$\rightarrow$local local$\rightarrow$ew ns$\rightarrow$local};
                    \node[circle, draw=black] (circle9) at(-4.25, -6.75) {};
                \node[draw=black, text width = 1.5cm] (end10) at (-1.75, -5.75) {ew$\rightarrow$local local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle10) at(-1.75, -6.75) {};
            
            \node[diamond, draw=black] (p4) at (3, -4.85) {};
                \node[draw=black, text width = 1.5cm] (end11) at (1.75, -5.8) {ew$\rightarrow$ns local$\rightarrow$ew ns$\rightarrow$local RNoise++};
                    \node[circle, draw=black] (circle11) at(1.75, -6.9) {};
                \node[draw=black, text width = 1.5cm] (end12) at (4.25, -5.75) {ew$\rightarrow$ns local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle12) at(4.25, -6.75) {};
            
            \node[diamond, draw=black] (p5) at (0, -7.15) {};
                \node[draw=black, text width = 1.5cm] (end13) at (-3, -8.1) {ew$\rightarrow$local local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle13) at(-3, -9.1) {};
                \node[draw=black, text width = 1.5cm] (end14) at (-1, -8.1) {ew$\rightarrow$ns local$\rightarrow$ns ns$\rightarrow$local};
                    \node[circle, draw=black] (circle14) at(-1, -9.1) {};
                \node[draw=black, text width = 1.5cm] (end15) at (1, -8.1) {ew$\rightarrow$local local$\rightarrow$ew ns$\rightarrow$local};
                    \node[circle, draw=black] (circle15) at(1, -9.1) {};
                \node[draw=black, text width = 1.5cm] (end16) at (3, -8.25) {ew$\rightarrow$ns local$\rightarrow$ew ns$\rightarrow$local RNoise++};
                    \node[circle, draw=black] (circle16) at(3, -9.35) {};
                
        
            
        
        
    \draw[->] (2if) -| node[above, xshift= 2cm]{localLns} (if1);
        \draw[->] (if1) -| node[above, xshift= 1.15cm]{ewLlocal} (end1);
            \draw[->] (end1) -- (circle1);
        \draw[->] (if1) -| node[above, xshift= -1.3cm]{ewLns} (end2);
            \draw[->] (end2) -- (circle2);
            
        \draw[->] (if1) -- (p1);
            \draw[->] (p1) -| node[above, xshift = 0.5cm]{1/2} (end3);
                \draw[->] (end3) -- (circle3);
            \draw[->] (p1) -| node[above, xshift = -0.55cm]{1/2} (end4);
                \draw[->] (end4) -- (circle4);
                
                
    \draw[->] (2if) -| node[above, xshift= -2cm]{localLew} (if2);
        \draw[->] (if2) -| node[above, xshift= 1.15cm]{ewLlocal} (end5);
            \draw[->] (end5) -- (circle5);
        \draw[->] (if2) -| node[above, xshift= -1.3cm]{ewLns} (end6);
            \draw[->] (end6) -- (circle6);
            
        \draw[->] (if2) -- (p2);
            \draw[->] (p2) -| node[above, xshift = 0.5cm]{1/2} (end7);
                \draw[->] (end7) -- (circle7);
            \draw[->] (p2) -| node[above, xshift = -0.55cm]{1/2} (end8);
                \draw[->] (end8) -- (circle8);
                
    \draw[->] (2if) -- (if3);
        \draw[->] (if3) -| node[above, xshift= 2.15cm]{ewLlocal} (p3);
            \draw[->] (p3) -| node[above, xshift= 0.75cm]{2/3} (end9);
                \draw[->] (end9) -- (circle9);
            \draw[->] (p3) -| node[above, xshift= -0.8cm]{1/3} (end10);
                \draw[->] (end10) -- (circle10);
        \draw[->] (if3) -| node[above, xshift= -2.3cm]{ewLns} (p4);
            \draw[->] (p4) -| node[above, xshift= 0.75cm]{2/3} (end11);
                \draw[->] (end11) -- (circle11);
            \draw[->] (p4) -| node[above, xshift= -0.8cm]{1/3} (end12);
                \draw[->] (end12) -- (circle12);
        \draw[->] (if3) -- (p5);
            \draw[->] (p5) -| node[above]{1/6} (end13);
                \draw[->] (end13) -- (circle13);
            \draw[->] (p5) -| node[above]{1/6} (end14);
                \draw[->] (end14) -- (circle14);
            \draw[->] (p5) -| node[above]{1/3} (end15);
                \draw[->] (end15) -- (circle15);
            \draw[->] (p5) -| node[above]{1/3} (end16);
                \draw[->] (end16) -- (circle16);
            
    
    \end{tikzpicture}
}
